TIDEmark: Joint Token Watermarking for Diffusion Language Models via Multi-Marginal Optimal Transport

Watermarks for autoregressive language models are typically applied one token at a time. Diffusion language models (DLMs) generate text in parallel by successively updating multiple token positions. Most existing DLM watermarks focus on side-information generation, leaving the other watermarking components similar to their autoregressive counterparts. In this work, we leverage the parallel nature of DLMs to jointly watermark multiple tokens. By jointly watermarking token blocks, we improve detection without increasing the watermark's distortion. To do that, we introduce TIDEmark (Transport-based Interaction for Distortion-free Embedding of watermarks), which leverages multi-marginal optimal transport. TIDEmark is a distortion-free watermark whose score function builds on intra-block token interactions. TIDEmark offer a computationally tractable joint watermark by solving an entropic MOT over sparse computational graphs that encode token interactions in the block. Consequently, TIDEmark's computational complexity scales linearly with the DLM's block size. We demonstrate TIDEmark's superior performance in several generation tasks, such as summarization, question answering, and code generation. For example, on Multi-News, TIDEmark attains up to 89%-99% TPR@5% while keeping ROUGE-L within 0.6 points of the unwatermarked baseline, while on LCC it reaches up to 82%-92% TPR@5% while maintaining higher code similarity. Code: https://github.com/omerlux/TIDEmark.

==> data/epsilon_z_kl.csv <==
epsilon,converged,sweeps,mean_token_kl_nats,mean_token_tv,mean_z,z_mc_ci95_low,z_mc_ci95_high,samples,sampling_seed,pareto,heuristic_knee
0.01,False,300,0.4720683829274325,0.19845317990873518,3.6949591948629195,3.648387087953697,3.741531301772142,2048,42,False,False
0.02,True,184,0.4330848687853923,0.1866293150833866,3.649339538581451,3.601718375917411,3.696960701245491,2048,42,True,False
0.05,True,57,0.3129427615705524,0.14870376879247793,3.3329128626876083,3.2820550438752623,3.3837706814999544,2048,42,True,False
0.1,True,16,0.14186928541732652,0.092164388805667,2.2706057027373925,2.221788228379355,2.31942317709543,2048,42,True,True
0.2,True,5,0.029347342587951873,0.04145587818478386,0.9470353858869197,0.9073161342417841,0.9867546375320553,2048,42,True,False
0.5,True,3,0.003430754779857676,0.014938937951116931,0.31514838284577656,0.286682987835552,0.3436137778560011,2048,42,True,False


==> data/joint_separate_comparison.csv <==
separate_kl,separate_gain,separate_xminus,separate_xplus,separate_yminus,separate_yplus,joint_kl,joint_gain,joint_xminus,joint_xplus,joint_yminus,joint_yplus
2.2664396254467654e-14,3.6866343311459104e-14,0,0,4.85722573273506e-17,5.551115123125783e-17,2.326191906144132e-14,3.9364345116865707e-14,0,0,6.938893903907228e-17,6.938893903907228e-17
2.835587351940856e-06,0.00226938473141821,5.3918823689031035e-08,5.747038214081775e-08,4.335796419658363e-05,4.628116870005481e-05,3.030215505792934e-06,0.02417449174351082,7.109550848955567e-08,7.819436634091345e-08,0.0002646706813971139,0.000281214142303355
1.1390470596104397e-05,0.004559927355822127,2.1888043173184874e-07,2.30762159728622e-07,8.854808154466244e-05,9.336053149523911e-05,1.3214577599344465e-05,0.0503235055909553,4.4644650200205574e-07,5.250714841092568e-07,0.0007013406750019935,0.0007727241432158097
4.5955445017108995e-05,0.009206713677276768,9.154721861639962e-07,9.795660020343904e-07,0.00018683782963044987,0.00020126630212224765,7.28649609293882e-05,0.1121356523042894,9.391057699956567e-06,1.2069829949816022e-05,0.003471188526177324,0.004273257012251799
0.00029506120962459215,0.023716752825548172,6.548532758026489e-06,7.044219157210008e-06,0.0005570334204156834,0.0006087153546350636,0.003628380627655568,0.5522272693998443,0.001397512077693593,0.001713797161389825,0.08530237819018294,0.1036587854708686
0.001239487736602585,0.05014782629457954,3.3187134017417666e-05,3.563430892720683e-05,0.0015153900817591048,0.0016969829900946379,0.06198458627688716,2.94115567461418,0.0050609391193095,0.005421820267401803,0.17580746887682874,0.1877313113165262
0.00555469295368392,0.11478387782044731,0.00020614585140586728,0.00022703631557552482,0.005674515789736545,0.0068304229034689135,0.6868818167727349,13.891644833257915,0.015171335065024438,0.015416550512672766,0.2782438257318631,0.28720123281776644
0.04733088895354295,0.43191140497488023,0.0019026472583044823,0.001972049331549569,0.03336255003030891,0.03978229349811413,2.346544581969284,26.353193048453512,0.012676030509524594,0.013155888239854363,0.21433666116660177,0.22088799934099868
0.24063692032425057,1.2582958230812356,0.00464878609808958,0.004726414502506604,0.06564137468056552,0.07163568691912525,2.8827382569369595,27.689627938625755,0.007421217955823511,0.007638148668520195,0.2080841804175435,0.21639790376150003

